DuVisor: a User-level Hypervisor Through Delegated Virtualization

Today's mainstream virtualization systems comprise of two cooperative components: a kernel-resident driver that accesses virtualization hardware and a user-level helper process that provides VM management and I/O virtualization. However, this virtualization architecture has intrinsic issues in both security (a large attack surface) and performance. While there is a long thread of work trying to minimize the kernel-resident driver by offloading functions to user mode, they face a fundamental tradeoff between security and performance: more offloading may reduce the kernel attack surface, yet increase the runtime ring crossings between the helper process and the driver, and thus more performance cost. This paper explores a new design called delegated virtualization, which completely separates the control plane (the kernel driver) from the data plane (the helper process) and thus eliminates the kernel driver from runtime intervention. The resulting user-level hypervisor, called DuVisor, can handle all VM operations without trapping into the kernel once the kernel driver has done the initialization. DuVisor retrofits existing hardware virtualization support with a new delegated virtualization extension to directly handle VM exits, configure virtualization registers, manage the stage-2 page table and virtual devices in user mode. We have implemented the hardware extension on an open-source RISC-V CPU and built a Rust-based hypervisor atop the hardware. Evaluation on FireSim shows that DuVisor outperforms KVM by up to 47.96\% in a variety of real-world applications and significantly reduces the attack surface.

==> data/app-2vcpu/data-app.dat <==
Benchmark		Improvement
Netperf		0.0864
iperf3		0.0253
Memcached		0.3465
FileIO		0.0739
Hackbench		0.0283
Untar		0.0050
CPU-Prime		0.0051


==> data/app-4vcpu/data-app.dat <==
Benchmark		Improvement
Netperf		0.0754
iperf3		0.0596
Memcached		0.4796
FileIO		0.0137
Hackbench		0.0750
Untar		0.0597
CPU-Prime		0.0054


==> data/app-6vcpu/data-app.dat <==
Benchmark		Improvement
Netperf		0.0709
iperf3		0.0261
Memcached		0.3575
FileIO		0.0021
Hackbench		0.0676
Untar		0.0096
CPU-Prime		0.0048


==> data/app-up/data-app.dat <==
Benchmark		Improvement
Netperf		0.0891
iperf3		0.0350
Memcached		0.4287
FileIO		0.0650
Hackbench		0.0124
Untar		0.0492
CPU-Prime		0.0041


==> data/data-app.dat <==
Benchmark		Overhead


==> data/kvm-impact-2vcpu/data-app.dat <==
Benchmark		Improvement
Netperf		0.0036
iperf3		0.0000
Memcached		0.0028
FileIO		0.0003
Hackbench		0.0023
Untar		0.0059
CPU-Prime		-0.0006


==> data/kvm-impact-4vcpu/data-app.dat <==
Benchmark		Improvement
Netperf		0.0003
iperf3		0.0066
Memcached		-0.0010
FileIO		0.0006
Hackbench		0.0058
Untar		0.0014
CPU-Prime		-0.0001


==> data/kvm-impact-6vcpu/data-app.dat <==
Benchmark		Improvement
Netperf		0.0042
iperf3		0.0000
Memcached		0.0006
FileIO		0.0005
Hackbench		0.0039
Untar		0.0012
CPU-Prime		-0.0004


==> data/kvm-impact-up/data-app.dat <==
Benchmark		Improvement
Netperf		0.0030
iperf3		0.0053
Memcached		0.0048
FileIO		-0.0002
Hackbench		0.0026
Untar		0.0008
CPU-Prime		0.0001


==> data/lmbench-smp/data-lmbench.dat <==
Benchmark		Overhead
bw\\\_file\\\_rd		0.0000
bw\\\_pipe		0.0000
bw\\\_unix		0.0000
bw\\\_mem\\\_wr		0.0000
lat\\\_pgfault		0.0000
lat\\\_ctxsw		0.0000


==> data/lmbench-up/data-lmbench.dat <==
Benchmark		Overhead
bw\\\_pipe		0.1476
bw\\\_unix		0.1260
lat\\\_pgfault		-0.3089
lat\\\_select		-0.4691
lat\\\_syscall		-0.4109


==> data/scale-mem/data-app.dat <==
Benchmark		Improvement
512MB		0.0072
1024MB		0.0056
1536MB		0.0044
2048MB		0.0062


==> data/scale-vcpu/data-app.dat <==
Benchmark		Improvement
1-vCPU		0.4287
2-vCPU		0.3465
4-vCPU		0.4796
6-vCPU		0.3575


==> data/scale-vm/data-app.dat <==
Benchmark		Improvement
1-VM		0.0044
2-VM		0.0048
4-VM		0.0039
8-VM		0.0005

